Ab initio Equation of State data for hydrogen, helium, and water and the internal structure of Jupiter

The equation of state of hydrogen, helium, and water effects interior structure models of giant planets significantly. We present a new equation of state data table, LM-REOS, generated by large scale quantum molecular dynamics simulations for hydrogen, helium, and water in the warm dense matter regime, i.e.for megabar pressures and temperatures of several thousand Kelvin, and by advanced chemical methods in the complementary regions. The influence of LM-REOS on the structure of Jupiter is investigated and compared with state-of-the-art results within a standard three-layer model consistent with astrophysical observations of Jupiter. Our new Jupiter models predict an important impact of mixing effects of helium in hydrogen with respect to an altered compressibility and immiscibility.

==> tab4.txt <==
# ------------------------------------------------------------------------------------
# The 13 columns
# ------------------------------------------------------------------------------------
#
#  1. the mass coordinate in units of earth masses
#  2. the pressure in units of [Mbar]
#  3. the mean radius in units of the mean Jupiter radius of 10.95517 Earth radii 
#  4. the temperature in [K]
#  5. the density in units of [g/ccm] 
#  6. the mass fraction of He in [%]
#  7. the mass fraction of metals in [%]
#  8. the particle fraction of molecular hydrogen with respect to the H subsystem
#  9. the particle fraction of neutral helium with respect to the He subsystem
# 10. the particle fraction of singly ionized helium with respect to the He subsystem
# 11. the dimensionless figure function s2
# 12. the dimensionless figure function s4
# 13. the dimensionless figure function s6
#
#
# mass    pressure    radius   T           density       Y       Z       X_H2    X_He    X_He+     s2         s4         s6   
317.8336  1.0000E-06  1.00000  1.7000E+02  1.6653E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.501E-02  1.984E-03  -2.470E-04
317.8336  1.2387E-06  0.99992  1.8285E+02  1.9174E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.501E-02  1.984E-03  -2.470E-04
317.8336  1.5123E-06  0.99984  1.9462E+02  2.1987E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.500E-02  1.983E-03  -2.470E-04
317.8336  1.8260E-06  0.99977  2.0556E+02  2.5125E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.500E-02  1.983E-03  -2.470E-04
317.8336  2.1831E-06  0.99969  2.1684E+02  2.8465E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.499E-02  1.982E-03  -2.470E-04
317.8336  2.5862E-06  0.99961  2.2779E+02  3.2075E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.499E-02  1.982E-03  -2.470E-04
317.8335  3.0397E-06  0.99953  2.3862E+02  3.5949E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.498E-02  1.981E-03  -2.470E-04
317.8335  3.5463E-06  0.99945  2.4959E+02  4.0055E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.498E-02  1.981E-03  -2.470E-04
317.8335  4.1093E-06  0.99938  2.6083E+02  4.4369E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.497E-02  1.980E-03  -2.469E-04
317.8335  4.7313E-06  0.99930  2.7232E+02  4.8894E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.497E-02  1.980E-03  -2.469E-04
317.8334  5.4153E-06  0.99922  2.8388E+02  5.3646E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.497E-02  1.979E-03  -2.469E-04
317.8334  6.1636E-06  0.99914  2.9597E+02  5.8515E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.496E-02  1.978E-03  -2.469E-04
317.8334  6.9786E-06  0.99906  3.0759E+02  6.3700E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.496E-02  1.978E-03  -2.469E-04
317.8333  7.8671E-06  0.99898  3.1806E+02  6.9402E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.495E-02  1.977E-03  -2.469E-04
317.8333  8.8332E-06  0.99891  3.2878E+02  7.5339E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.495E-02  1.977E-03  -2.469E-04
317.8333  9.8807E-06  0.99883  3.3950E+02  8.1566E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.494E-02  1.976E-03  -2.469E-04
317.8332  1.1013E-05  0.99875  3.5050E+02  8.8008E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.494E-02  1.976E-03  -2.469E-04
317.8332  1.2233E-05  0.99867  3.6153E+02  9.4710E-04    23.307  2.072   1.0000  1.0000  0.0000   -4.493E-02  1.975E-03  -2.468E-04
317.8331  1.3546E-05  0.99859  3.7216E+02  1.0180E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.493E-02  1.975E-03  -2.468E-04
317.8330  1.4955E-05  0.99852  3.8298E+02  1.0913E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.493E-02  1.974E-03  -2.468E-04
317.8330  1.6464E-05  0.99844  3.9415E+02  1.1663E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.492E-02  1.974E-03  -2.468E-04
317.8329  1.8075E-05  0.99836  4.0532E+02  1.2441E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.492E-02  1.973E-03  -2.468E-04
317.8328  1.9792E-05  0.99828  4.1648E+02  1.3247E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.491E-02  1.973E-03  -2.468E-04
317.8328  2.1619E-05  0.99820  4.2700E+02  1.4098E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.491E-02  1.972E-03  -2.468E-04
317.8327  2.3564E-05  0.99813  4.3715E+02  1.4992E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.490E-02  1.972E-03  -2.468E-04
317.8326  2.5631E-05  0.99805  4.4728E+02  1.5920E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.490E-02  1.971E-03  -2.468E-04
317.8325  2.7825E-05  0.99797  4.5741E+02  1.6881E-03    23.307  2.072   1.0000  1.0000  0.0000   -4.489E-02  1.971E-03  -2.468E-04
317.8324  3.0149E-05  0.99789  4.6800E+02  1.7858E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.489E-02  1.970E-03  -2.467E-04
317.8323  3.2606E-05  0.99781  4.7862E+02  1.8867E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.488E-02  1.970E-03  -2.467E-04
317.8322  3.5201E-05  0.99773  4.8923E+02  1.9907E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.488E-02  1.969E-03  -2.467E-04
317.8321  3.7936E-05  0.99766  5.0012E+02  2.0971E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.488E-02  1.969E-03  -2.467E-04
317.8320  4.0816E-05  0.99758  5.1130E+02  2.2046E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.487E-02  1.968E-03  -2.467E-04
317.8318  4.3841E-05  0.99750  5.2259E+02  2.3140E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.487E-02  1.967E-03  -2.467E-04
317.8317  4.7015E-05  0.99742  5.3386E+02  2.4261E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.486E-02  1.967E-03  -2.467E-04
317.8316  5.0342E-05  0.99734  5.4511E+02  2.5410E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.486E-02  1.966E-03  -2.467E-04
317.8314  5.3824E-05  0.99727  5.5636E+02  2.6588E-03    23.307  2.072   0.9999  1.0000  0.0000   -4.485E-02  1.966E-03  -2.467E-04
317.8313  5.7466E-05  0.99719  5.6795E+02  2.7774E-03    23.307  2.072   0.9998  1.0000  0.0000   -4.485E-02  1.965E-03  -2.466E-04
317.8311  6.1269E-05  0.99711  5.7938E+02  2.8993E-03    23.307  2.072   0.9998  1.0000  0.0000   -4.484E-02  1.965E-03  -2.466E-04
317.8310  6.5241E-05  0.99703  5.8977E+02  3.0292E-03    23.307  2.072   0.9998  1.0000  0.0000   -4.484E-02  1.964E-03  -2.466E-04
317.8308  6.9390E-05  0.99695  6.0016E+02  3.1623E-03    23.307  2.072   0.9998  1.0000  0.0000   -4.484E-02  1.964E-03  -2.466E-04
317.8306  7.3721E-05  0.99688  6.1053E+02  3.2987E-03    23.307  2.072   0.9998  1.0000  0.0000   -4.483E-02  1.963E-03  -2.466E-04
317.8304  7.8237E-05  0.99680  6.2103E+02  3.4379E-03    23.307  2.072   0.9997  1.0000  0.0000   -4.483E-02  1.963E-03  -2.466E-04
317.8302  8.2942E-05  0.99672  6.3187E+02  3.5792E-03    23.307  2.072   0.9997  1.0000  0.0000   -4.482E-02  1.962E-03  -2.466E-04
317.8300  8.7839E-05  0.99664  6.4270E+02  3.7235E-03    23.307  2.072   0.9997  1.0000  0.0000   -4.482E-02  1.962E-03  -2.466E-04
317.8298  9.2932E-05  0.99656  6.5353E+02  3.8711E-03    23.307  2.072   0.9997  1.0000  0.0000   -4.481E-02  1.961E-03  -2.466E-04
317.8296  9.8226E-05  0.99648  6.6434E+02  4.0218E-03    23.307  2.072   0.9996  1.0000  0.0000   -4.481E-02  1.961E-03  -2.466E-04
317.8294  1.0373E-04  0.99641  6.7515E+02  4.1756E-03    23.307  2.072   0.9996  1.0000  0.0000   -4.480E-02  1.960E-03  -2.465E-04
317.8291  1.0943E-04  0.99633  6.8592E+02  4.3325E-03    23.307  2.072   0.9996  1.0000  0.0000   -4.480E-02  1.960E-03  -2.465E-04
317.8289  1.1535E-04  0.99625  6.9683E+02  4.4902E-03    23.307  2.072   0.9995  1.0000  0.0000   -4.480E-02  1.959E-03  -2.465E-04
317.8286  1.2149E-04  0.99617  7.0772E+02  4.6509E-03    23.307  2.072   0.9995  1.0000  0.0000   -4.479E-02  1.959E-03  -2.465E-04
317.8284  1.2784E-04  0.99609  7.1860E+02  4.8145E-03    23.307  2.072   0.9994  1.0000  0.0000   -4.479E-02  1.958E-03  -2.465E-04
317.8281  1.3442E-04  0.99602  7.2947E+02  4.9811E-03    23.307  2.072   0.9994  1.0000  0.0000   -4.478E-02  1.958E-03  -2.465E-04
317.8278  1.4122E-04  0.99594  7.4033E+02  5.1508E-03    23.307  2.072   0.9993  1.0000  0.0000   -4.478E-02  1.957E-03  -2.465E-04
317.8275  1.4825E-04  0.99586  7.5118E+02  5.3235E-03    23.307  2.072   0.9993  1.0000  0.0000   -4.477E-02  1.957E-03  -2.465E-04
317.8272  1.5552E-04  0.99578  7.6219E+02  5.4969E-03    23.307  2.072   0.9992  1.0000  0.0000   -4.477E-02  1.956E-03  -2.465E-04
317.8269  1.6302E-04  0.99570  7.7337E+02  5.6705E-03    23.307  2.072   0.9992  1.0000  0.0000   -4.476E-02  1.956E-03  -2.465E-04
317.8266  1.7076E-04  0.99562  7.8453E+02  5.8469E-03    23.307  2.072   0.9991  1.0000  0.0000   -4.476E-02  1.955E-03  -2.465E-04
317.8262  1.7874E-04  0.99555  7.9552E+02  6.0270E-03    23.307  2.072   0.9990  1.0000  0.0000   -4.476E-02  1.955E-03  -2.464E-04
317.8259  1.8696E-04  0.99547  8.0558E+02  6.2166E-03    23.307  2.072   0.9990  1.0000  0.0000   -4.475E-02  1.954E-03  -2.464E-04
317.8256  1.9545E-04  0.99539  8.1562E+02  6.4095E-03    23.307  2.072   0.9989  1.0000  0.0000   -4.475E-02  1.954E-03  -2.464E-04
317.8252  2.0420E-04  0.99531  8.2566E+02  6.6057E-03    23.307  2.072   0.9988  1.0000  0.0000   -4.474E-02  1.953E-03  -2.464E-04
317.8248  2.1321E-04  0.99523  8.3568E+02  6.8051E-03    23.307  2.072   0.9988  1.0000  0.0000   -4.474E-02  1.952E-03  -2.464E-04
317.8244  2.2250E-04  0.99516  8.4605E+02  7.0045E-03    23.307  2.072   0.9987  1.0000  0.0000   -4.473E-02  1.952E-03  -2.464E-04
317.8240  2.3205E-04  0.99508  8.5648E+02  7.2065E-03    23.307  2.072   0.9986  1.0000  0.0000   -4.473E-02  1.951E-03  -2.464E-04
317.8236  2.4188E-04  0.99500  8.6688E+02  7.4115E-03    23.307  2.072   0.9985  1.0000  0.0000   -4.472E-02  1.951E-03  -2.464E-04
317.8232  2.5199E-04  0.99492  8.7728E+02  7.6196E-03    23.307  2.072   0.9984  1.0000  0.0000   -4.472E-02  1.950E-03  -2.464E-04
317.8228  2.6239E-04  0.99484  8.8766E+02  7.8306E-03    23.307  2.072   0.9984  1.0000  0.0000   -4.472E-02  1.950E-03  -2.464E-04
317.8223  2.7307E-04  0.99477  8.9803E+02  8.0447E-03    23.307  2.072   0.9983  1.0000  0.0000   -4.471E-02  1.949E-03  -2.463E-04
317.8219  2.8404E-04  0.99469  9.0839E+02  8.2618E-03    23.307  2.072   0.9982  1.0000  0.0000   -4.471E-02  1.949E-03  -2.463E-04
317.8214  2.9530E-04  0.99461  9.1874E+02  8.4820E-03    23.307  2.072   0.9981  1.0000  0.0000   -4.470E-02  1.948E-03  -2.463E-04
317.8210  3.0687E-04  0.99453  9.2911E+02  8.7039E-03    23.307  2.072   0.9980  1.0000  0.0000   -4.470E-02  1.948E-03  -2.463E-04
317.8205  3.1875E-04  0.99445  9.3778E+02  8.9426E-03    23.307  2.072   0.9979  1.0000  0.0000   -4.469E-02  1.947E-03  -2.463E-04
317.8200  3.3095E-04  0.99438  9.4605E+02  9.1888E-03    23.307  2.072   0.9978  1.0000  0.0000   -4.469E-02  1.947E-03  -2.463E-04
317.8194  3.4349E-04  0.99430  9.5430E+02  9.4391E-03    23.307  2.072   0.9977  1.0000  0.0000   -4.468E-02  1.946E-03  -2.463E-04
317.8189  3.5637E-04  0.99422  9.6255E+02  9.6936E-03    23.307  2.072   0.9976  1.0000  0.0000   -4.468E-02  1.946E-03  -2.463E-04
317.8184  3.6960E-04  0.99414  9.7078E+02  9.9523E-03    23.307  2.072   0.9975  1.0000  0.0000   -4.468E-02  1.945E-03  -2.463E-04
317.8178  3.8319E-04  0.99406  9.7900E+02  1.0215E-02    23.307  2.072   0.9974  1.0000  0.0000   -4.467E-02  1.945E-03  -2.463E-04
317.8172  3.9713E-04  0.99398  9.8720E+02  1.0483E-02    23.307  2.072   0.9973  1.0000  0.0000   -4.467E-02  1.944E-03  -2.463E-04
317.8166  4.1143E-04  0.99391  9.9540E+02  1.0754E-02    23.307  2.072   0.9972  1.0000  0.0000   -4.466E-02  1.944E-03  -2.462E-04
317.8160  4.2610E-04  0.99383  1.0032E+03  1.1018E-02    23.307  2.072   0.9971  1.0000  0.0000   -4.466E-02  1.943E-03  -2.462E-04
317.8154  4.4114E-04  0.99375  1.0104E+03  1.1301E-02    23.307  2.072   0.9970  1.0000  0.0000   -4.465E-02  1.943E-03  -2.462E-04
317.8148  4.5657E-04  0.99367  1.0176E+03  1.1590E-02    23.307  2.072   0.9969  1.0000  0.0000   -4.465E-02  1.942E-03  -2.462E-04
317.8141  4.7239E-04  0.99359  1.0248E+03  1.1883E-02    23.307  2.072   0.9968  1.0000  0.0000   -4.464E-02  1.942E-03  -2.462E-04
317.8135  4.8861E-04  0.99352  1.0320E+03  1.2181E-02    23.307  2.072   0.9967  1.0000  0.0000   -4.464E-02  1.941E-03  -2.462E-04
317.8128  5.0523E-04  0.99344  1.0391E+03  1.2484E-02    23.307  2.072   0.9965  1.0000  0.0000   -4.464E-02  1.941E-03  -2.462E-04
317.8121  5.2227E-04  0.99336  1.0463E+03  1.2791E-02    23.307  2.072   0.9964  1.0000  0.0000   -4.463E-02  1.940E-03  -2.462E-04
317.8114  5.3973E-04  0.99328  1.0534E+03  1.3103E-02    23.307  2.072   0.9963  1.0000  0.0000   -4.463E-02  1.940E-03  -2.462E-04
317.8106  5.5762E-04  0.99320  1.0605E+03  1.3420E-02    23.307  2.072   0.9962  1.0000  0.0000   -4.462E-02  1.939E-03  -2.462E-04
317.8099  5.7593E-04  0.99313  1.0678E+03  1.3737E-02    23.307  2.072   0.9961  1.0000  0.0000   -4.462E-02  1.939E-03  -2.462E-04
317.8091  5.9468E-04  0.99305  1.0750E+03  1.4058E-02    23.307  2.072   0.9959  1.0000  0.0000   -4.461E-02  1.938E-03  -2.461E-04
317.8083  6.1386E-04  0.99297  1.0822E+03  1.4384E-02    23.307  2.072   0.9958  1.0000  0.0000   -4.461E-02  1.938E-03  -2.461E-04
317.8075  6.3349E-04  0.99289  1.0894E+03  1.4714E-02    23.307  2.072   0.9957  1.0000  0.0000   -4.460E-02  1.937E-03  -2.461E-04
317.8067  6.5357E-04  0.99281  1.0966E+03  1.5048E-02    23.307  2.072   0.9956  1.0000  0.0000   -4.460E-02  1.937E-03  -2.461E-04
317.8059  6.7411E-04  0.99273  1.1039E+03  1.5387E-02    23.307  2.072   0.9954  1.0000  0.0000   -4.460E-02  1.936E-03  -2.461E-04
317.8050  6.9510E-04  0.99266  1.1112E+03  1.5731E-02    23.307  2.072   0.9953  1.0000  0.0000   -4.459E-02  1.936E-03  -2.461E-04
317.8041  7.1657E-04  0.99258  1.1186E+03  1.6079E-02    23.307  2.072   0.9951  1.0000  0.0000   -4.459E-02  1.935E-03  -2.461E-04
317.8032  7.3851E-04  0.99250  1.1259E+03  1.6431E-02    23.307  2.072   0.9950  1.0000  0.0000   -4.458E-02  1.935E-03  -2.461E-04
317.8023  7.6094E-04  0.99242  1.1332E+03  1.6788E-02    23.307  2.072   0.9948  1.0000  0.0000   -4.458E-02  1.934E-03  -2.461E-04
317.8014  7.8385E-04  0.99234  1.1406E+03  1.7149E-02    23.307  2.072   0.9947  1.0000  0.0000   -4.457E-02  1.934E-03  -2.461E-04
317.8004  8.0725E-04  0.99227  1.1481E+03  1.7512E-02    23.307  2.072   0.9945  1.0000  0.0000   -4.457E-02  1.933E-03  -2.460E-04
317.7994  8.3114E-04  0.99219  1.1556E+03  1.7880E-02    23.307  2.072   0.9944  1.0000  0.0000   -4.457E-02  1.933E-03  -2.460E-04
317.7984  8.5554E-04  0.99211  1.1631E+03  1.8252E-02    23.307  2.072   0.9942  1.0000  0.0000   -4.456E-02  1.932E-03  -2.460E-04
317.7974  8.8045E-04  0.99203  1.1705E+03  1.8629E-02    23.307  2.072   0.9940  1.0000  0.0000   -4.456E-02  1.932E-03  -2.460E-04
317.7964  9.0587E-04  0.99195  1.1780E+03  1.9011E-02    23.307  2.072   0.9938  1.0000  0.0000   -4.455E-02  1.931E-03  -2.460E-04
317.7953  9.3181E-04  0.99188  1.1854E+03  1.9398E-02    23.307  2.072   0.9937  1.0000  0.0000   -4.455E-02  1.931E-03  -2.460E-04
317.7942  9.5828E-04  0.99180  1.1929E+03  1.9789E-02    23.307  2.072   0.9935  1.0000  0.0000   -4.454E-02  1.930E-03  -2.460E-04
317.7931  9.8529E-04  0.99172  1.2003E+03  2.0184E-02    23.307  2.072   0.9933  1.0000  0.0000   -4.454E-02  1.930E-03  -2.460E-04
317.7920  1.0128E-03  0.99164  1.2077E+03  2.0585E-02    23.307  2.072   0.9931  1.0000  0.0000   -4.454E-02  1.929E-03  -2.460E-04
317.7909  1.0409E-03  0.99156  1.2151E+03  2.0989E-02    23.307  2.072   0.9929  1.0000  0.0000   -4.453E-02  1.929E-03  -2.460E-04
317.7897  1.0696E-03  0.99148  1.2226E+03  2.1398E-02    23.307  2.072   0.9927  1.0000  0.0000   -4.453E-02  1.928E-03  -2.460E-04
317.7885  1.0988E-03  0.99141  1.2298E+03  2.1788E-02    23.307  2.072   0.9925  1.0000  0.0000   -4.452E-02  1.928E-03  -2.459E-04
317.7873  1.1285E-03  0.99133  1.2371E+03  2.2181E-02    23.307  2.072   0.9923  1.0000  0.0000   -4.452E-02  1.927E-03  -2.459E-04
317.7861  1.1587E-03  0.99125  1.2443E+03  2.2579E-02    23.307  2.072   0.9921  1.0000  0.0000   -4.451E-02  1.927E-03  -2.459E-04
317.7848  1.1895E-03  0.99117  1.2515E+03  2.2980E-02    23.307  2.072   0.9919  1.0000  0.0000   -4.451E-02  1.926E-03  -2.459E-04
317.7835  1.2209E-03  0.99109  1.2587E+03  2.3384E-02    23.307  2.072   0.9917  1.0000  0.0000   -4.450E-02  1.926E-03  -2.459E-04
317.7822  1.2528E-03  0.99102  1.2658E+03  2.3792E-02    23.307  2.072   0.9915  1.0000  0.0000   -4.450E-02  1.925E-03  -2.459E-04
317.7809  1.2852E-03  0.99094  1.2730E+03  2.4204E-02    23.307  2.072   0.9913  1.0000  0.0000   -4.450E-02  1.925E-03  -2.459E-04
317.7795  1.3182E-03  0.99086  1.2801E+03  2.4620E-02    23.307  2.072   0.9910  1.0000  0.0000   -4.449E-02  1.924E-03  -2.459E-04
317.7782  1.3518E-03  0.99078  1.2872E+03  2.5039E-02    23.307  2.072   0.9908  1.0000  0.0000   -4.449E-02  1.924E-03  -2.459E-04
317.7768  1.3860E-03  0.99070  1.2943E+03  2.5462E-02    23.307  2.072   0.9906  1.0000  0.0000   -4.448E-02  1.923E-03  -2.459E-04
317.7754  1.4207E-03  0.99063  1.3014E+03  2.5888E-02    23.307  2.072   0.9904  1.0000  0.0000   -4.448E-02  1.923E-03  -2.458E-04
317.7739  1.4560E-03  0.99055  1.3084E+03  2.6318E-02    23.307  2.072   0.9901  1.0000  0.0000   -4.447E-02  1.922E-03  -2.458E-04
317.7725  1.4919E-03  0.99047  1.3155E+03  2.6752E-02    23.307  2.072   0.9899  1.0000  0.0000   -4.447E-02  1.922E-03  -2.458E-04
317.7710  1.5284E-03  0.99039  1.3225E+03  2.7183E-02    23.307  2.072   0.9896  1.0000  0.0000   -4.447E-02  1.921E-03  -2.458E-04
317.7695  1.5655E-03  0.99031  1.3295E+03  2.7611E-02    23.307  2.072   0.9894  1.0000  0.0000   -4.446E-02  1.921E-03  -2.458E-04
317.7680  1.6032E-03  0.99023  1.3366E+03  2.8038E-02    23.307  2.072   0.9891  1.0000  0.0000   -4.446E-02  1.920E-03  -2.458E-04
317.7664  1.6414E-03  0.99016  1.3437E+03  2.8468E-02    23.307  2.072   0.9889  1.0000  0.0000   -4.445E-02  1.920E-03  -2.458E-04
317.7648  1.6802E-03  0.99008  1.3508E+03  2.8902E-02    23.307  2.072   0.9886  1.0000  0.0000   -4.445E-02  1.919E-03  -2.458E-04
317.7632  1.7196E-03  0.99000  1.3579E+03  2.9338E-02    23.307  2.072   0.9884  1.0000  0.0000   -4.444E-02  1.919E-03  -2.458E-04
317.7632  1.7196E-03  0.99000  1.3579E+03  2.9338E-02    23.307  2.072   0.9884  1.0000  0.0000   -4.444E-02  1.919E-03  -2.458E-04
317.7495  2.0568E-03  0.98937  1.4137E+03  3.2935E-02    23.307  2.072   0.9861  1.0000  0.0000   -4.441E-02  1.915E-03  -2.457E-04
317.7343  2.4340E-03  0.98875  1.4701E+03  3.6681E-02    23.307  2.072   0.9835  1.0000  0.0000   -4.437E-02  1.911E-03  -2.456E-04
317.7173  2.8528E-03  0.98813  1.5273E+03  4.0566E-02    23.307  2.072   0.9806  1.0000  0.0000   -4.434E-02  1.907E-03  -2.455E-04
317.6987  3.3147E-03  0.98750  1.5825E+03  4.4516E-02    23.307  2.072   0.9774  1.0000  0.0000   -4.431E-02  1.903E-03  -2.454E-04
317.6783  3.8194E-03  0.98688  1.6373E+03  4.8438E-02    23.307  2.072   0.9739  1.0000  0.0000   -4.427E-02  1.899E-03  -2.453E-04
317.6563  4.3675E-03  0.98625  1.6919E+03  5.2466E-02    23.307  2.072   0.9701  1.0000  0.0000   -4.424E-02  1.896E-03  -2.453E-04
317.6325  4.9597E-03  0.98563  1.7432E+03  5.6409E-02    23.307  2.072   0.9661  1.0000  0.0000   -4.420E-02  1.892E-03  -2.452E-04
317.6071  5.5943E-03  0.98500  1.7939E+03  6.0257E-02    23.307  2.072   0.9619  1.0000  0.0000   -4.417E-02  1.888E-03  -2.451E-04
317.5800  6.2713E-03  0.98438  1.8447E+03  6.4142E-02    23.307  2.072   0.9573  1.0000  0.0000   -4.414E-02  1.884E-03  -2.450E-04
317.5513  6.9912E-03  0.98375  1.8943E+03  6.8071E-02    23.307  2.072   0.9525  1.0000  0.0000   -4.410E-02  1.880E-03  -2.449E-04
317.5209  7.7544E-03  0.98312  1.9453E+03  7.2001E-02    23.307  2.072   0.9472  1.0000  0.0000   -4.407E-02  1.877E-03  -2.448E-04
317.4888  8.5609E-03  0.98250  1.9977E+03  7.5916E-02    23.307  2.072   0.9414  1.0000  0.0000   -4.404E-02  1.873E-03  -2.447E-04
317.4551  9.4106E-03  0.98188  2.0492E+03  7.9860E-02    23.307  2.072   0.9353  1.0000  0.0000   -4.400E-02  1.869E-03  -2.446E-04
317.4197  1.0304E-02  0.98125  2.0998E+03  8.3833E-02    23.307  2.072   0.9289  1.0000  0.0000   -4.397E-02  1.866E-03  -2.444E-04
317.3826  1.1242E-02  0.98063  2.1510E+03  8.7764E-02    23.307  2.072   0.9220  1.0000  0.0000   -4.394E-02  1.862E-03  -2.443E-04
317.3439  1.2222E-02  0.98000  2.2034E+03  9.1613E-02    23.307  2.072   0.9147  1.0000  0.0000   -4.390E-02  1.858E-03  -2.442E-04
317.3439  1.2222E-02  0.98000  2.2034E+03  9.1613E-02    23.307  2.072   0.9147  1.0000  0.0000   -4.390E-02  1.858E-03  -2.442E-04
317.2617  1.4311E-02  0.97875  2.3058E+03  9.9343E-02    23.307  2.072   0.8992  1.0000  0.0000   -4.384E-02  1.851E-03  -2.440E-04
317.1730  1.6572E-02  0.97750  2.4107E+03  1.0716E-01    23.307  2.072   0.8819  1.0000  0.0000   -4.377E-02  1.844E-03  -2.438E-04
317.0780  1.9005E-02  0.97625  2.5158E+03  1.1460E-01    23.307  2.072   0.8632  1.0000  0.0000   -4.371E-02  1.837E-03  -2.435E-04
316.9769  2.1603E-02  0.97500  2.6216E+03  1.2192E-01    23.307  2.072   0.8432  1.0000  0.0000   -4.364E-02  1.830E-03  -2.433E-04
316.8699  2.4365E-02  0.97375  2.7305E+03  1.2928E-01    23.307  2.072   0.8215  1.0000  0.0000   -4.358E-02  1.823E-03  -2.430E-04
316.7568  2.7292E-02  0.97250  2.8366E+03  1.3664E-01    23.307  2.072   0.7986  1.0000  0.0000   -4.351E-02  1.816E-03  -2.428E-04
316.6379  3.0386E-02  0.97125  2.9306E+03  1.4391E-01    23.307  2.072   0.7779  1.0000  0.0000   -4.345E-02  1.809E-03  -2.425E-04
316.5131  3.3642E-02  0.97000  3.0225E+03  1.5112E-01    23.307  2.072   0.7562  1.0000  0.0000   -4.339E-02  1.802E-03  -2.422E-04
316.5131  3.3642E-02  0.97000  3.0225E+03  1.5112E-01    23.307  2.072   0.7562  1.0000  0.0000   -4.339E-02  1.802E-03  -2.422E-04
316.2462  4.0648E-02  0.96750  3.1849E+03  1.6571E-01    23.307  2.072   0.7150  1.0000  0.0000   -4.326E-02  1.788E-03  -2.417E-04
315.9562  4.8325E-02  0.96500  3.3207E+03  1.8003E-01    23.307  2.072   0.6782  1.0000  0.0000   -4.314E-02  1.775E-03  -2.411E-04
315.6444  5.6642E-02  0.96250  3.4466E+03  1.9380E-01    23.307  2.072   0.6426  1.0000  0.0000   -4.302E-02  1.762E-03  -2.405E-04
315.3115  6.5594E-02  0.96000  3.5724E+03  2.0747E-01    23.307  2.072   0.6084  1.0000  0.0000   -4.290E-02  1.749E-03  -2.399E-04
315.3115  6.5594E-02  0.96000  3.5724E+03  2.0747E-01    23.307  2.072   0.6084  1.0000  0.0000   -4.290E-02  1.749E-03  -2.399E-04
314.9578  7.5182E-02  0.95750  3.6910E+03  2.2102E-01    23.307  2.072   0.5730  1.0000  0.0000   -4.278E-02  1.737E-03  -2.393E-04
314.5839  8.5402E-02  0.95500  3.7954E+03  2.3456E-01    23.307  2.072   0.5433  1.0000  0.0000   -4.266E-02  1.724E-03  -2.387E-04
314.1895  9.6270E-02  0.95250  3.8979E+03  2.4841E-01    23.307  2.072   0.5156  1.0000  0.0000   -4.254E-02  1.712E-03  -2.380E-04
313.7746  1.0779E-01  0.95000  3.9971E+03  2.6222E-01    23.307  2.072   0.4861  1.0000  0.0000   -4.242E-02  1.700E-03  -2.374E-04
313.7746  1.0779E-01  0.95000  3.9971E+03  2.6222E-01    23.307  2.072   0.4861  1.0000  0.0000   -4.242E-02  1.700E-03  -2.374E-04
313.3396  1.1997E-01  0.94750  4.0929E+03  2.7602E-01    23.307  2.072   0.4552  1.0000  0.0000   -4.231E-02  1.688E-03  -2.367E-04
312.8842  1.3283E-01  0.94500  4.1640E+03  2.9066E-01    23.307  2.072   0.4335  1.0000  0.0000   -4.220E-02  1.677E-03  -2.360E-04
312.4073  1.4640E-01  0.94250  4.2339E+03  3.0572E-01    23.307  2.072   0.4129  1.0000  0.0000   -4.208E-02  1.665E-03  -2.353E-04
311.9089  1.6069E-01  0.94000  4.3020E+03  3.2088E-01    23.307  2.072   0.3912  1.0000  0.0000   -4.197E-02  1.654E-03  -2.346E-04
311.9089  1.6069E-01  0.94000  4.3020E+03  3.2088E-01    23.307  2.072   0.3912  1.0000  0.0000   -4.197E-02  1.654E-03  -2.346E-04
311.3891  1.7572E-01  0.93750  4.3683E+03  3.3613E-01    23.307  2.072   0.3685  1.0000  0.0000   -4.186E-02  1.643E-03  -2.339E-04
310.8480  1.9149E-01  0.93500  4.4276E+03  3.5151E-01    23.307  2.072   0.3467  1.0000  0.0000   -4.175E-02  1.632E-03  -2.332E-04
310.2854  2.0801E-01  0.93250  4.4679E+03  3.6711E-01    23.307  2.072   0.3311  1.0000  0.0000   -4.164E-02  1.621E-03  -2.325E-04
309.7015  2.2528E-01  0.93000  4.5071E+03  3.8279E-01    23.307  2.072   0.3148  1.0000  0.0000   -4.154E-02  1.611E-03  -2.317E-04
309.7015  2.2528E-01  0.93000  4.5071E+03  3.8279E-01    23.307  2.072   0.3148  1.0000  0.0000   -4.154E-02  1.611E-03  -2.317E-04
307.1537  3.0218E-01  0.92000  4.6732E+03  4.4641E-01    23.307  2.072   0.2565  1.0000  0.0000   -4.112E-02  1.570E-03  -2.285E-04
304.2932  3.9141E-01  0.91000  4.8287E+03  5.0514E-01    23.307  2.072   0.2149  1.0000  0.0000   -4.072E-02  1.531E-03  -2.251E-04
301.1501  4.9266E-01  0.90000  4.9734E+03  5.6317E-01    23.307  2.072   0.1704  1.0000  0.0000   -4.037E-02  1.496E-03  -2.223E-04
297.7651  6.0514E-01  0.89000  5.2199E+03  6.1306E-01    23.307  2.072   0.1421  1.0000  0.0000   -3.998E-02  1.460E-03  -2.185E-04
294.1809  7.2814E-01  0.88000  5.4653E+03  6.6114E-01    23.307  2.072   0.1120  1.0000  0.0000   -3.961E-02  1.427E-03  -2.148E-04
290.4193  8.6158E-01  0.87000  5.7326E+03  7.0671E-01    23.307  2.072   0.0911  1.0000  0.0000   -3.926E-02  1.395E-03  -2.113E-04
286.5028  1.0052E+00  0.86000  5.9572E+03  7.5078E-01    23.307  2.072   0.0760  1.0000  0.0000   -3.892E-02  1.365E-03  -2.078E-04
282.4472  1.1589E+00  0.85000  6.2031E+03  7.9399E-01    23.307  2.072   0.0642  1.0000  0.0000   -3.859E-02  1.336E-03  -2.044E-04
278.2663  1.3227E+00  0.84000  6.4561E+03  8.3643E-01    23.307  2.072   0.0538  1.0000  0.0000   -3.827E-02  1.308E-03  -2.011E-04
273.9731  1.4967E+00  0.83000  6.7083E+03  8.7817E-01    23.307  2.072   0.0438  1.0000  0.0000   -3.796E-02  1.281E-03  -1.979E-04
269.5753  1.6809E+00  0.82000  6.9143E+03  9.2112E-01    23.307  2.072   0.0385  1.0000  0.0000   -3.765E-02  1.256E-03  -1.949E-04
265.0791  1.8757E+00  0.81000  7.1104E+03  9.6377E-01    23.307  2.072   0.0331  1.0000  0.0000   -3.736E-02  1.231E-03  -1.919E-04
260.4950  2.0811E+00  0.80000  7.3035E+03  1.0060E+00    23.307  2.072   0.0276  1.0000  0.0000   -3.710E-02  1.208E-03  -1.895E-04
255.8324  2.2970E+00  0.79000  7.5270E+03  1.0482E+00    23.307  2.072   0.0242  1.0000  0.0000   -3.682E-02  1.186E-03  -1.866E-04
251.1006  2.5235E+00  0.78000  7.7463E+03  1.0900E+00    23.307  2.072   0.0207  1.0000  0.0000   -3.655E-02  1.164E-03  -1.842E-04
246.3080  2.7609E+00  0.77000  7.9316E+03  1.1324E+00    23.307  2.072   0.0177  1.0000  0.0000   -3.629E-02  1.144E-03  -1.819E-04
241.4577  3.0094E+00  0.76000  8.1117E+03  1.1749E+00    23.307  2.072   0.0157  1.0000  0.0000   -3.605E-02  1.124E-03  -1.798E-04
236.5624  3.2689E+00  0.75000  8.3230E+03  1.2164E+00    23.307  2.072   0.0140  1.0000  0.0000   -3.581E-02  1.106E-03  -1.780E-04
231.6310  3.5394E+00  0.74000  8.5312E+03  1.2577E+00    23.307  2.072   0.0123  1.0000  0.0000   -3.558E-02  1.088E-03  -1.763E-04
230.8061  3.5855E+00  0.73833  8.5657E+03  1.2645E+00    23.307  2.072   0.0120  1.0000  0.0000   -3.554E-02  1.085E-03  -1.761E-04
229.9806  3.6320E+00  0.73667  8.6000E+03  1.2714E+00    23.307  2.072   0.0117  1.0000  0.0000   -3.550E-02  1.083E-03  -1.759E-04
229.1543  3.6788E+00  0.73500  8.6343E+03  1.2782E+00    23.307  2.072   0.0114  1.0000  0.0000   -3.547E-02  1.080E-03  -1.756E-04
228.3273  3.7258E+00  0.73333  8.6685E+03  1.2850E+00    23.307  2.072   0.0111  1.0000  0.0000   -3.543E-02  1.077E-03  -1.754E-04
227.4997  3.7732E+00  0.73167  8.7026E+03  1.2919E+00    23.307  2.072   0.0108  1.0000  0.0000   -3.540E-02  1.074E-03  -1.752E-04
226.6715  3.8209E+00  0.73000  8.7366E+03  1.2987E+00    23.307  2.072   0.0105  1.0000  0.0000   -3.536E-02  1.072E-03  -1.750E-04
225.8427  3.8689E+00  0.72833  8.7706E+03  1.3055E+00    23.307  2.072   0.0102  1.0000  0.0000   -3.532E-02  1.069E-03  -1.748E-04
225.0134  3.9172E+00  0.72667  8.8045E+03  1.3123E+00    23.307  2.072   0.0099  1.0000  0.0000   -3.529E-02  1.066E-03  -1.746E-04
224.1836  3.9658E+00  0.72500  8.8419E+03  1.3192E+00    23.307  2.072   0.0096  1.0000  0.0000   -3.525E-02  1.064E-03  -1.744E-04
223.9760  3.9780E+00  0.72458  8.8514E+03  1.3209E+00    23.307  2.072   0.0096  1.0000  0.0000   -3.524E-02  1.063E-03  -1.743E-04
223.7685  3.9903E+00  0.72417  8.8609E+03  1.3226E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.7454  3.9916E+00  0.72412  8.8619E+03  1.3228E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.7223  3.9930E+00  0.72407  8.8630E+03  1.3230E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.6993  3.9944E+00  0.72403  8.8640E+03  1.3232E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.6762  3.9957E+00  0.72398  8.8651E+03  1.3233E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.6531  3.9971E+00  0.72394  8.8661E+03  1.3235E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.6301  3.9984E+00  0.72389  8.8672E+03  1.3237E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.523E-02  1.062E-03  -1.743E-04
223.6070  3.9998E+00  0.72384  8.8682E+03  1.3239E+00    23.307  2.072   0.0095  1.0000  0.0000   -3.522E-02  1.062E-03  -1.742E-04
223.5810  4.0013E+00  0.72380  8.8694E+03  1.5253E+00    24.476 16.616   0.0095  1.0000  0.0000   -3.522E-02  1.062E-03  -1.744E-04
223.4747  4.0076E+00  0.72361  8.8738E+03  1.5264E+00    24.476 16.616   0.0095  1.0000  0.0000   -3.522E-02  1.061E-03  -1.743E-04
223.3684  4.0139E+00  0.72343  8.8782E+03  1.5274E+00    24.476 16.616   0.0095  1.0000  0.0000   -3.522E-02  1.061E-03  -1.743E-04
223.2621  4.0202E+00  0.72324  8.8826E+03  1.5284E+00    24.476 16.616   0.0094  1.0000  0.0000   -3.521E-02  1.061E-03  -1.742E-04
223.1557  4.0265E+00  0.72306  8.8870E+03  1.5294E+00    24.476 16.616   0.0094  1.0000  0.0000   -3.521E-02  1.061E-03  -1.742E-04
223.0494  4.0327E+00  0.72287  8.8914E+03  1.5304E+00    24.476 16.616   0.0094  1.0000  0.0000   -3.520E-02  1.060E-03  -1.741E-04
222.9430  4.0388E+00  0.72269  8.8957E+03  1.5314E+00    24.476 16.616   0.0094  1.0000  0.0000   -3.520E-02  1.060E-03  -1.741E-04
222.8366  4.0450E+00  0.72250  8.9001E+03  1.5324E+00    24.476 16.616   0.0094  1.0000  0.0000   -3.520E-02  1.060E-03  -1.740E-04
222.7302  4.0513E+00  0.72231  8.9045E+03  1.5334E+00    24.476 16.616   0.0093  1.0000  0.0000   -3.519E-02  1.059E-03  -1.740E-04
222.6237  4.0576E+00  0.72213  8.9089E+03  1.5345E+00    24.476 16.616   0.0093  1.0000  0.0000   -3.519E-02  1.059E-03  -1.740E-04
222.5173  4.0639E+00  0.72194  8.9133E+03  1.5355E+00    24.476 16.616   0.0093  1.0000  0.0000   -3.518E-02  1.059E-03  -1.739E-04
216.7481  4.4089E+00  0.71194  9.1474E+03  1.5898E+00    24.476 16.616   0.0083  1.0000  0.0000   -3.498E-02  1.044E-03  -1.715E-04
210.9448  4.7659E+00  0.70194  9.3769E+03  1.6436E+00    24.476 16.616   0.0072  1.0000  0.0000   -3.478E-02  1.029E-03  -1.691E-04
205.1179  5.1355E+00  0.69194  9.6024E+03  1.6968E+00    24.476 16.616   0.0061  1.0000  0.0000   -3.459E-02  1.015E-03  -1.670E-04
199.2778  5.5170E+00  0.68194  9.8523E+03  1.7491E+00    24.476 16.616   0.0053  1.0000  0.0000   -3.440E-02  1.002E-03  -1.647E-04
193.4344  5.9104E+00  0.67194  1.0087E+04  1.8022E+00    24.476 16.616   0.0047  1.0000  0.0000   -3.422E-02  9.887E-04  -1.624E-04
187.5906  6.3157E+00  0.66194  1.0302E+04  1.8560E+00    24.476 16.616   0.0041  1.0000  0.0000   -3.403E-02  9.760E-04  -1.602E-04
181.7546  6.7329E+00  0.65194  1.0513E+04  1.9094E+00    24.476 16.616   0.0036  1.0000  0.0000   -3.385E-02  9.637E-04  -1.580E-04
175.9346  7.1615E+00  0.64194  1.0720E+04  1.9629E+00    24.476 16.616   0.0032  1.0000  0.0000   -3.368E-02  9.518E-04  -1.559E-04
170.1368  7.6016E+00  0.63194  1.0923E+04  2.0165E+00    24.476 16.616   0.0029  1.0000  0.0000   -3.350E-02  9.402E-04  -1.538E-04
164.3688  8.0527E+00  0.62194  1.1123E+04  2.0697E+00    24.476 16.616   0.0026  1.0000  0.0000   -3.334E-02  9.289E-04  -1.517E-04
158.6386  8.5145E+00  0.61194  1.1320E+04  2.1224E+00    24.476 16.616   0.0023  1.0000  0.0000   -3.317E-02  9.180E-04  -1.496E-04
152.9535  8.9868E+00  0.60194  1.1514E+04  2.1748E+00    24.476 16.616   0.0020  1.0000  0.0000   -3.301E-02  9.074E-04  -1.476E-04
147.3207  9.4692E+00  0.59194  1.1706E+04  2.2268E+00    24.476 16.616   0.0017  1.0000  0.0000   -3.286E-02  8.973E-04  -1.457E-04
141.7457  9.9612E+00  0.58194  1.1874E+04  2.2794E+00    24.476 16.616   0.0016  1.0000  0.0000   -3.270E-02  8.873E-04  -1.438E-04
136.2335  1.0462E+01  0.57194  1.2033E+04  2.3317E+00    24.476 16.616   0.0015  1.0000  0.0000   -3.254E-02  8.775E-04  -1.418E-04
130.7905  1.0973E+01  0.56194  1.2190E+04  2.3836E+00    24.476 16.616   0.0014  1.0000  0.0000   -3.239E-02  8.680E-04  -1.399E-04
125.4228  1.1491E+01  0.55194  1.2343E+04  2.4350E+00    24.476 16.616   0.0013  1.0000  0.0000   -3.224E-02  8.587E-04  -1.379E-04
120.1360  1.2018E+01  0.54194  1.2494E+04  2.4860E+00    24.476 16.616   0.0011  1.0000  0.0000   -3.209E-02  8.497E-04  -1.360E-04
114.9357  1.2553E+01  0.53194  1.2643E+04  2.5365E+00    24.476 16.616   0.0010  1.0000  0.0000   -3.194E-02  8.408E-04  -1.341E-04
109.8271  1.3094E+01  0.52194  1.2788E+04  2.5864E+00    24.476 16.616   0.0009  1.0000  0.0000   -3.179E-02  8.322E-04  -1.322E-04
104.8151  1.3642E+01  0.51194  1.2944E+04  2.6358E+00    24.476 16.616   0.0008  0.9993  0.0007   -3.165E-02  8.237E-04  -1.303E-04
99.90505  1.4196E+01  0.50194  1.3139E+04  2.6841E+00    24.476 16.616   0.0007  0.9962  0.0037   -3.150E-02  8.154E-04  -1.285E-04
95.10153  1.4756E+01  0.49194  1.3333E+04  2.7319E+00    24.476 16.616   0.0006  0.9931  0.0068   -3.137E-02  8.075E-04  -1.267E-04
90.40847  1.5321E+01  0.48194  1.3523E+04  2.7791E+00    24.476 16.616   0.0006  0.9900  0.0099   -3.122E-02  7.995E-04  -1.249E-04
85.82945  1.5890E+01  0.47194  1.3704E+04  2.8260E+00    24.476 16.616   0.0005  0.9871  0.0127   -3.108E-02  7.917E-04  -1.230E-04
81.36655  1.6463E+01  0.46194  1.3862E+04  2.8733E+00    24.476 16.616   0.0005  0.9855  0.0144   -3.093E-02  7.839E-04  -1.212E-04
77.02225  1.7039E+01  0.45194  1.4018E+04  2.9200E+00    24.476 16.616   0.0004  0.9839  0.0160   -3.079E-02  7.763E-04  -1.193E-04
72.79937  1.7618E+01  0.44194  1.4169E+04  2.9664E+00    24.476 16.616   0.0004  0.9824  0.0176   -3.064E-02  7.688E-04  -1.174E-04
68.69980  1.8200E+01  0.43194  1.4317E+04  3.0125E+00    24.476 16.616   0.0004  0.9810  0.0190   -3.049E-02  7.613E-04  -1.155E-04
64.72578  1.8784E+01  0.42194  1.4461E+04  3.0580E+00    24.476 16.616   0.0004  0.9795  0.0205   -3.034E-02  7.539E-04  -1.136E-04
60.87935  1.9369E+01  0.41194  1.4603E+04  3.1028E+00    24.476 16.616   0.0003  0.9780  0.0220   -3.018E-02  7.465E-04  -1.117E-04
57.16225  1.9955E+01  0.40194  1.4743E+04  3.1470E+00    24.476 16.616   0.0003  0.9766  0.0234   -3.003E-02  7.391E-04  -1.097E-04
53.57592  2.0542E+01  0.39194  1.4879E+04  3.1905E+00    24.476 16.616   0.0003  0.9751  0.0249   -2.987E-02  7.318E-04  -1.078E-04
50.12154  2.1128E+01  0.38194  1.5013E+04  3.2334E+00    24.476 16.616   0.0003  0.9737  0.0263   -2.971E-02  7.243E-04  -1.057E-04
46.79998  2.1713E+01  0.37194  1.5144E+04  3.2756E+00    24.476 16.616   0.0003  0.9722  0.0278   -2.953E-02  7.168E-04  -1.036E-04
43.61184  2.2296E+01  0.36194  1.5273E+04  3.3171E+00    24.476 16.616   0.0002  0.9708  0.0292   -2.935E-02  7.092E-04  -1.014E-04
40.55743  2.2878E+01  0.35194  1.5399E+04  3.3579E+00    24.476 16.616   0.0002  0.9693  0.0307   -2.916E-02  7.014E-04  -9.919E-05
37.63680  2.3458E+01  0.34194  1.5524E+04  3.3979E+00    24.476 16.616   0.0002  0.9679  0.0320   -2.897E-02  6.935E-04  -9.685E-05
34.84984  2.4034E+01  0.33194  1.5654E+04  3.4370E+00    24.476 16.616   0.0002  0.9667  0.0330   -2.876E-02  6.853E-04  -9.442E-05
32.19610  2.4608E+01  0.32194  1.5782E+04  3.4754E+00    24.476 16.616   0.0002  0.9655  0.0339   -2.854E-02  6.768E-04  -9.188E-05
29.67477  2.5177E+01  0.31194  1.5907E+04  3.5131E+00    24.476 16.616   0.0002  0.9643  0.0348   -2.830E-02  6.679E-04  -8.922E-05
27.28478  2.5743E+01  0.30194  1.6030E+04  3.5500E+00    24.476 16.616   0.0001  0.9631  0.0358   -2.805E-02  6.587E-04  -8.644E-05
25.02424  2.6304E+01  0.29194  1.6147E+04  3.5881E+00    24.476 16.616   0.0001  0.9621  0.0366   -2.779E-02  6.490E-04  -8.360E-05
22.89099  2.6861E+01  0.28194  1.6261E+04  3.6256E+00    24.476 16.616   0.0001  0.9610  0.0375   -2.750E-02  6.387E-04  -8.051E-05
20.88335  2.7414E+01  0.27194  1.6372E+04  3.6624E+00    24.476 16.616   0.0001  0.9600  0.0383   -2.718E-02  6.276E-04  -7.724E-05
18.99939  2.7962E+01  0.26194  1.6481E+04  3.6986E+00    24.476 16.616   0.0001  0.9590  0.0391   -2.683E-02  6.157E-04  -7.377E-05
17.23693  2.8505E+01  0.25194  1.6588E+04  3.7341E+00    24.476 16.616   0.0001  0.9580  0.0399   -2.645E-02  6.028E-04  -7.008E-05
15.59357  2.9044E+01  0.24194  1.6692E+04  3.7689E+00    24.476 16.616   0.0001  0.9571  0.0408   -2.603E-02  5.887E-04  -6.616E-05
14.06665  2.9578E+01  0.23194  1.6795E+04  3.8032E+00    24.476 16.616   0.0001  0.9561  0.0416   -2.556E-02  5.731E-04  -6.199E-05
12.65331  3.0109E+01  0.22194  1.6895E+04  3.8369E+00    24.476 16.616   0.0001  0.9551  0.0424   -2.505E-02  5.558E-04  -5.758E-05
11.35046  3.0636E+01  0.21194  1.6994E+04  3.8701E+00    24.476 16.616   0.0001  0.9542  0.0432   -2.447E-02  5.365E-04  -5.293E-05
10.15478  3.1161E+01  0.20194  1.7091E+04  3.9028E+00    24.476 16.616   0.0001  0.9532  0.0440   -2.383E-02  5.149E-04  -4.805E-05
 9.06276  3.1684E+01  0.19194  1.7204E+04  3.9353E+00    24.476 16.616   0.0001  0.9523  0.0449   -2.311E-02  4.907E-04  -4.301E-05
 8.07068  3.2209E+01  0.18194  1.7317E+04  3.9676E+00    24.476 16.616   0.0001  0.9514  0.0459   -2.230E-02  4.633E-04  -3.780E-05
 7.17463  3.2736E+01  0.17194  1.7429E+04  3.9997E+00    24.476 16.616   0.0001  0.9504  0.0469   -2.140E-02  4.326E-04  -3.253E-05
 6.37053  3.3268E+01  0.16194  1.7541E+04  4.0320E+00    24.476 16.616   0.0001  0.9495  0.0479   -2.040E-02  3.982E-04  -2.732E-05
 5.65413  3.3810E+01  0.15194  1.7655E+04  4.0645E+00    24.476 16.616   0.0001  0.9485  0.0489   -1.930E-02  3.602E-04  -2.229E-05
 5.02100  3.4366E+01  0.14194  1.7770E+04  4.0976E+00    24.476 16.616   0.0001  0.9476  0.0499   -1.810E-02  3.188E-04  -1.763E-05
 4.46657  3.4943E+01  0.13194  1.7888E+04  4.1317E+00    24.476 16.616   0.0001  0.9466  0.0510   -1.682E-02  2.749E-04  -1.350E-05
 3.98609  3.5549E+01  0.12194  1.8012E+04  4.1672E+00    24.476 16.616   0.0001  0.9455  0.0521   -1.549E-02  2.301E-04  -1.010E-05
 3.57472  3.6198E+01  0.11194  1.8142E+04  4.2048E+00    24.476 16.616   0.0001  0.9443  0.0533   -1.418E-02  1.867E-04  -7.574E-06
 3.22744  3.6906E+01  0.10194  1.8283E+04  4.2455E+00    24.476 16.616   0.0001  0.9431  0.0547   -1.298E-02  1.482E-04  -6.110E-06
 3.17544  3.7031E+01  0.10028  1.8307E+04  4.2527E+00    24.476 16.616   0.0001  0.9429  0.0549   -1.282E-02  1.432E-04  -5.987E-06
 3.12505  3.7159E+01  0.09861  1.8332E+04  4.2600E+00    24.476 16.616   0.0001  0.9427  0.0551   -1.266E-02  1.383E-04  -5.901E-06
 3.07625  3.7289E+01  0.09694  1.8358E+04  4.2674E+00    24.476 16.616   0.0001  0.9424  0.0554   -1.250E-02  1.334E-04  -5.855E-06
 3.02901  3.7422E+01  0.09528  1.8384E+04  4.2749E+00    24.476 16.616   0.0000  0.9422  0.0556   -1.234E-02  1.284E-04  -5.851E-06
 2.98333  3.7558E+01  0.09361  1.8411E+04  4.2827E+00    24.476 16.616   0.0000  0.9420  0.0559   -1.218E-02  1.235E-04  -5.893E-06
 2.93915  3.7697E+01  0.09194  1.8438E+04  4.2905E+00    24.476 16.616   0.0000  0.9417  0.0561   -1.203E-02  1.188E-04  -5.985E-06
 2.89647  3.7839E+01  0.09028  1.8466E+04  4.2986E+00    24.476 16.616   0.0000  0.9415  0.0564   -1.191E-02  1.153E-04  -6.130E-06
 2.85526  3.7985E+01  0.08861  1.8494E+04  4.3068E+00    24.476 16.616   0.0000  0.9412  0.0567   -1.180E-02  1.121E-04  -6.335E-06
 2.81550  3.8135E+01  0.08694  1.8523E+04  4.3153E+00    24.476 16.616   0.0000  0.9409  0.0570   -1.171E-02  1.095E-04  -6.605E-06
 2.77715  3.8289E+01  0.08528  1.8553E+04  4.3239E+00    24.476 16.616   0.0000  0.9407  0.0573   -1.163E-02  1.074E-04  -6.947E-06
 2.76779  3.8328E+01  0.08486  1.8560E+04  4.3261E+00    24.476 16.616   0.0000  0.9406  0.0573   -1.162E-02  1.069E-04  -7.045E-06
 2.75851  3.8368E+01  0.08444  1.8568E+04  4.3283E+00    24.476 16.616   0.0000  0.9405  0.0574   -1.160E-02  1.065E-04  -7.074E-06
 2.75748  3.8372E+01  0.08440  1.8569E+04  4.3286E+00    24.476 16.616   0.0000  0.9405  0.0574   -1.160E-02  1.065E-04  -7.125E-06
 2.75645  3.8376E+01  0.08435  1.8570E+04  4.3288E+00    24.476 16.616   0.0000  0.9405  0.0574   -1.160E-02  1.064E-04  -7.177E-06
 2.75543  3.8381E+01  0.08431  1.8570E+04  4.3291E+00    24.476 16.616   0.0000  0.9405  0.0574   -1.160E-02  1.064E-04  -7.229E-06
 2.75441  3.8385E+01  0.08426  1.8571E+04  4.3293E+00    24.476 16.616   0.0000  0.9405  0.0574   -1.160E-02  1.063E-04  -7.278E-06
 2.75308  3.8393E+01  0.08426  1.8572E+04  1.8037E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.160E-02  1.063E-04  -7.278E-06
 2.56764  3.9388E+01  0.08161  1.8572E+04  1.8221E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.151E-02  1.045E-04  -6.721E-06
 2.34839  4.0400E+01  0.07904  1.8572E+04  1.8404E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.139E-02  1.030E-04  -6.580E-06
 2.14727  4.1366E+01  0.07656  1.8572E+04  1.8576E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.135E-02  1.024E-04  -6.437E-06
 1.96287  4.2285E+01  0.07415  1.8572E+04  1.8739E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.132E-02  1.018E-04  -6.325E-06
 1.79393  4.3161E+01  0.07181  1.8572E+04  1.8892E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.128E-02  1.011E-04  -6.207E-06
 1.63922  4.3994E+01  0.06956  1.8572E+04  1.9036E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.126E-02  1.008E-04  -6.090E-06
 1.49763  4.4785E+01  0.06737  1.8572E+04  1.9171E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.123E-02  1.003E-04  -5.993E-06
 1.36810  4.5536E+01  0.06525  1.8572E+04  1.9298E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.120E-02  9.982E-05  -5.913E-06
 1.24966  4.6249E+01  0.06319  1.8572E+04  1.9418E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.116E-02  9.933E-05  -5.821E-06
 1.14141  4.6926E+01  0.06121  1.8572E+04  1.9530E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.113E-02  9.885E-05  -5.734E-06
 1.04251  4.7568E+01  0.05928  1.8572E+04  1.9636E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.110E-02  9.840E-05  -5.648E-06
 0.95217  4.8178E+01  0.05742  1.8572E+04  1.9736E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.106E-02  9.795E-05  -5.544E-06
 0.86970  4.8755E+01  0.05561  1.8572E+04  1.9830E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.100E-02  9.714E-05  -5.465E-06
 0.79442  4.9301E+01  0.05386  1.8572E+04  1.9919E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.097E-02  9.672E-05  -5.394E-06
 0.72573  4.9818E+01  0.05216  1.8572E+04  2.0002E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.094E-02  9.636E-05  -5.318E-06
 0.66306  5.0309E+01  0.05052  1.8572E+04  2.0081E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.090E-02  9.598E-05  -5.211E-06
 0.60591  5.0773E+01  0.04893  1.8572E+04  2.0155E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.084E-02  9.522E-05  -5.143E-06
 0.55380  5.1213E+01  0.04739  1.8572E+04  2.0224E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.080E-02  9.476E-05  -5.041E-06
 0.50630  5.1630E+01  0.04590  1.8572E+04  2.0290E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.074E-02  9.401E-05  -4.963E-06
 0.46301  5.2024E+01  0.04446  1.8572E+04  2.0351E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.069E-02  9.353E-05  -4.850E-06
 0.42356  5.2397E+01  0.04306  1.8572E+04  2.0410E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.062E-02  9.277E-05  -4.776E-06
 0.38762  5.2751E+01  0.04171  1.8572E+04  2.0464E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.055E-02  9.186E-05  -4.662E-06
 0.35488  5.3086E+01  0.04039  1.8572E+04  2.0516E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.049E-02  9.133E-05  -4.552E-06
 0.32506  5.3404E+01  0.03912  1.8572E+04  2.0565E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.041E-02  9.047E-05  -4.458E-06
 0.29790  5.3705E+01  0.03789  1.8572E+04  2.0612E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.032E-02  8.950E-05  -4.336E-06
 0.27318  5.3992E+01  0.03670  1.8572E+04  2.0656E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.023E-02  8.845E-05  -4.207E-06
 0.25067  5.4264E+01  0.03554  1.8572E+04  2.0697E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.013E-02  8.735E-05  -4.074E-06
 0.23017  5.4521E+01  0.03443  1.8572E+04  2.0737E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.005E-02  8.659E-05  -3.941E-06
 0.21152  5.4765E+01  0.03334  1.8572E+04  2.0774E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.942E-03  8.544E-05  -3.813E-06
 0.19454  5.4997E+01  0.03229  1.8572E+04  2.0809E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.825E-03  8.417E-05  -3.677E-06
 0.17909  5.5218E+01  0.03128  1.8572E+04  2.0843E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.701E-03  8.282E-05  -3.530E-06
 0.16503  5.5429E+01  0.03029  1.8572E+04  2.0875E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.569E-03  8.137E-05  -3.373E-06
 0.15224  5.5632E+01  0.02934  1.8572E+04  2.0905E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.429E-03  7.983E-05  -3.209E-06
 0.14060  5.5825E+01  0.02842  1.8572E+04  2.0934E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.281E-03  7.820E-05  -3.039E-06
 0.13001  5.6008E+01  0.02752  1.8572E+04  2.0962E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.103E-03  7.611E-05  -2.873E-06
 0.12038  5.6184E+01  0.02666  1.8572E+04  2.0988E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.936E-03  7.424E-05  -2.709E-06
 0.11162  5.6351E+01  0.02582  1.8572E+04  2.1014E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.763E-03  7.230E-05  -2.543E-06
 0.10364  5.6512E+01  0.02501  1.8572E+04  2.1038E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.581E-03  7.024E-05  -2.375E-06
 0.09639  5.6667E+01  0.02422  1.8572E+04  2.1061E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.387E-03  6.804E-05  -2.207E-06
 0.08980  5.6817E+01  0.02346  1.8572E+04  2.1083E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.177E-03  6.561E-05  -2.024E-06
 0.08380  5.6961E+01  0.02272  1.8572E+04  2.1105E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.957E-03  6.304E-05  -1.863E-06
 0.07835  5.7099E+01  0.02201  1.8572E+04  2.1125E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.739E-03  6.053E-05  -1.704E-06
 0.07339  5.7233E+01  0.02131  1.8572E+04  2.1145E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.511E-03  5.791E-05  -1.545E-06
 0.06888  5.7364E+01  0.02064  1.8572E+04  2.1164E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.262E-03  5.499E-05  -1.390E-06
 0.06477  5.7490E+01  0.01999  1.8572E+04  2.1183E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.021E-03  5.223E-05  -1.249E-06
 0.06104  5.7613E+01  0.01936  1.8572E+04  2.1201E+01     0.000  0.000   0.0000  0.0000  0.0000   -6.774E-03  4.940E-05  -1.109E-06
 0.05765  5.7733E+01  0.01875  1.8572E+04  2.1219E+01     0.000  0.000   0.0000  0.0000  0.0000   -6.510E-03  4.637E-05  -9.803E-07
 0.05457  5.7850E+01  0.01816  1.8572E+04  2.1236E+01     0.000  0.000   0.0000  0.0000  0.0000   -6.253E-03  4.348E-05  -8.632E-07
 0.05176  5.7965E+01  0.01759  1.8572E+04  2.1253E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.982E-03  4.044E-05  -7.493E-07
 0.04921  5.8078E+01  0.01704  1.8572E+04  2.1270E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.722E-03  3.759E-05  -6.513E-07
 0.04689  5.8189E+01  0.01650  1.8572E+04  2.1286E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.449E-03  3.464E-05  -5.575E-07
 0.04479  5.8298E+01  0.01598  1.8572E+04  2.1302E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.189E-03  3.190E-05  -4.782E-07
 0.04287  5.8406E+01  0.01548  1.8572E+04  2.1318E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.920E-03  2.912E-05  -4.038E-07
 0.04113  5.8513E+01  0.01499  1.8572E+04  2.1334E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.665E-03  2.657E-05  -3.418E-07
 0.03954  5.8619E+01  0.01452  1.8572E+04  2.1349E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.404E-03  2.402E-05  -2.849E-07
 0.03810  5.8724E+01  0.01407  1.8572E+04  2.1364E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.157E-03  2.170E-05  -2.380E-07
 0.03679  5.8829E+01  0.01362  1.8572E+04  2.1380E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.908E-03  1.944E-05  -1.960E-07
 0.03560  5.8934E+01  0.01319  1.8572E+04  2.1395E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.673E-03  1.740E-05  -1.617E-07
 0.03452  5.9039E+01  0.01278  1.8572E+04  2.1410E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.440E-03  1.545E-05  -1.316E-07
 0.03353  5.9145E+01  0.01238  1.8572E+04  2.1426E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.221E-03  1.370E-05  -1.067E-07
 0.03264  5.9251E+01  0.01199  1.8572E+04  2.1441E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.005E-03  1.206E-05  -8.642E-08
 0.03182  5.9358E+01  0.01161  1.8572E+04  2.1457E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.797E-03  1.056E-05  -6.920E-08
 0.03108  5.9465E+01  0.01125  1.8572E+04  2.1472E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.605E-03  9.250E-06  -5.558E-08
 0.03041  5.9574E+01  0.01089  1.8572E+04  2.1488E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.418E-03  8.048E-06  -4.413E-08
 0.02980  5.9684E+01  0.01055  1.8572E+04  2.1504E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.240E-03  6.967E-06  -3.484E-08
 0.02924  5.9795E+01  0.01022  1.8572E+04  2.1520E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.076E-03  6.037E-06  -2.763E-08
 0.02874  5.9908E+01  0.00990  1.8572E+04  2.1536E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.919E-03  5.198E-06  -2.168E-08
 0.02828  6.0023E+01  0.00958  1.8572E+04  2.1553E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.770E-03  4.456E-06  -1.692E-08
 0.02786  6.0139E+01  0.00928  1.8572E+04  2.1570E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.635E-03  3.825E-06  -1.326E-08
 0.02748  6.0258E+01  0.00899  1.8572E+04  2.1587E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.506E-03  3.265E-06  -1.031E-08
 0.02713  6.0381E+01  0.00871  1.8572E+04  2.1604E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.384E-03  2.777E-06  -7.979E-09
 0.02682  6.0505E+01  0.00843  1.8572E+04  2.1622E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.271E-03  2.355E-06  -6.158E-09
 0.02653  6.0630E+01  0.00817  1.8572E+04  2.1640E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.169E-03  2.002E-06  -4.778E-09
 0.02627  6.0760E+01  0.00791  1.8572E+04  2.1659E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.073E-03  1.693E-06  -3.673E-09
 0.02604  6.0893E+01  0.00766  1.8572E+04  2.1678E+01     0.000  0.000   0.0000  0.0000  0.0000   -9.828E-04  1.427E-06  -2.815E-09
 0.02582  6.1029E+01  0.00742  1.8572E+04  2.1697E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.996E-04  1.201E-06  -2.155E-09
 0.02563  6.1167E+01  0.00719  1.8572E+04  2.1717E+01     0.000  0.000   0.0000  0.0000  0.0000   -8.250E-04  1.013E-06  -1.658E-09
 0.02545  6.1310E+01  0.00696  1.8572E+04  2.1737E+01     0.000  0.000   0.0000  0.0000  0.0000   -7.547E-04  8.511E-07  -1.265E-09
 0.02529  6.1458E+01  0.00674  1.8572E+04  2.1758E+01     0.000  0.000   0.0000  0.0000  0.0000   -6.897E-04  7.130E-07  -9.636E-10
 0.02514  6.1609E+01  0.00653  1.8572E+04  2.1780E+01     0.000  0.000   0.0000  0.0000  0.0000   -6.298E-04  5.964E-07  -7.325E-10
 0.02501  6.1763E+01  0.00633  1.8572E+04  2.1802E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.762E-04  5.005E-07  -5.591E-10
 0.02488  6.1921E+01  0.00613  1.8572E+04  2.1824E+01     0.000  0.000   0.0000  0.0000  0.0000   -5.260E-04  4.181E-07  -4.256E-10
 0.02477  6.2085E+01  0.00593  1.8572E+04  2.1847E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.798E-04  3.488E-07  -3.227E-10
 0.02467  6.2255E+01  0.00575  1.8572E+04  2.1871E+01     0.000  0.000   0.0000  0.0000  0.0000   -4.375E-04  2.905E-07  -2.444E-10
 0.02458  6.2429E+01  0.00557  1.8572E+04  2.1896E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.987E-04  2.418E-07  -1.848E-10
 0.02450  6.2607E+01  0.00539  1.8572E+04  2.1921E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.635E-04  2.015E-07  -1.400E-10
 0.02442  6.2790E+01  0.00522  1.8572E+04  2.1946E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.316E-04  1.679E-07  -1.064E-10
 0.02435  6.2979E+01  0.00506  1.8572E+04  2.1973E+01     0.000  0.000   0.0000  0.0000  0.0000   -3.020E-04  1.395E-07  -8.035E-11
 0.02429  6.3176E+01  0.00490  1.8572E+04  2.2000E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.750E-04  1.159E-07  -6.064E-11
 0.02423  6.3378E+01  0.00474  1.8572E+04  2.2029E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.503E-04  9.610E-08  -4.572E-11
 0.02418  6.3587E+01  0.00459  1.8572E+04  2.2058E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.277E-04  7.966E-08  -3.444E-11
 0.02414  6.3802E+01  0.00445  1.8572E+04  2.2088E+01     0.000  0.000   0.0000  0.0000  0.0000   -2.071E-04  6.600E-08  -2.593E-11
 0.02409  6.4018E+01  0.00431  1.8572E+04  2.2118E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.888E-04  5.490E-08  -1.963E-11
 0.02405  6.4231E+01  0.00417  1.8572E+04  2.2147E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.717E-04  4.548E-08  -1.479E-11
 0.02402  6.4436E+01  0.00404  1.8572E+04  2.2176E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.561E-04  3.763E-08  -1.112E-11
 0.02399  6.4636E+01  0.00392  1.8572E+04  2.2203E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.419E-04  3.112E-08  -8.342E-12
 0.02396  6.4830E+01  0.00379  1.8572E+04  2.2230E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.289E-04  2.572E-08  -6.247E-12
 0.02393  6.5017E+01  0.00367  1.8572E+04  2.2256E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.171E-04  2.123E-08  -4.666E-12
 0.02392  6.5063E+01  0.00365  1.8572E+04  2.2262E+01     0.000  0.000   0.0000  0.0000  0.0000   -1.150E-04  2.044E-08  -4.416E-120

